Attack Strength vs. Detectability Dilemma in Adversarial Machine Learning

As the prevalence and everyday use of machine learning algorithms, along with our reliance on these algorithms grow dramatically, so do the efforts to attack and undermine these algorithms with malicious intent, resulting in a growing interest in adversarial machine learning. A number of approaches have been developed that can render a machine learning algorithm ineffective through poisoning or other types of attacks. Most attack algorithms typically use sophisticated optimization approaches, whose objective function is designed to cause maximum damage with respect to accuracy and performance of the algorithm with respect to some task. In this effort, we show that while such an objective function is indeed brutally effective in causing maximum damage on an embedded feature selection task, it often results in an attack mechanism that can be easily detected with an embarrassingly simple novelty or outlier detection algorithm. We then propose an equally simple yet elegant solution by adding a regularization term to the attacker's objective function that penalizes outlying attack points.

==> data-f1/f1_norm_dt_congressional_voting.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+01,0.000000000000000000e+00
1.100000000000000000e+01,0.000000000000000000e+00
1.200000000000000000e+01,0.000000000000000000e+00
1.300000000000000000e+01,0.000000000000000000e+00
1.400000000000000000e+01,0.000000000000000000e+00
1.500000000000000000e+01,0.000000000000000000e+00
1.600000000000000000e+01,0.000000000000000000e+00
1.700000000000000000e+01,0.000000000000000000e+00
1.800000000000000000e+01,0.000000000000000000e+00
1.900000000000000000e+01,0.000000000000000000e+00
2.000000000000000000e+01,0.000000000000000000e+00
2.100000000000000000e+01,0.000000000000000000e+00
2.200000000000000000e+01,0.000000000000000000e+00
2.300000000000000000e+01,0.000000000000000000e+00
2.400000000000000000e+01,0.000000000000000000e+00
2.500000000000000000e+01,0.000000000000000000e+00
2.600000000000000000e+01,0.000000000000000000e+00
2.700000000000000000e+01,0.000000000000000000e+00
2.800000000000000000e+01,0.000000000000000000e+00
2.900000000000000000e+01,0.000000000000000000e+00
3.000000000000000000e+01,0.000000000000000000e+00
3.100000000000000000e+01,0.000000000000000000e+00
3.200000000000000000e+01,0.000000000000000000e+00
3.300000000000000000e+01,0.000000000000000000e+00
3.400000000000000000e+01,0.000000000000000000e+00
3.500000000000000000e+01,0.000000000000000000e+00
3.600000000000000000e+01,3.882589999999999986e+00
3.700000000000000000e+01,3.882589999999999986e+00
3.800000000000000000e+01,4.070190000000000197e+00
3.900000000000000000e+01,5.474160000000000359e+00


==> data-f1/f1_norm_dt_credit_approval.csv <==
0.000000000000000000e+00,1.255499999999999394e-01
1.000000000000000000e+00,4.281467347767585752e-01
2.000000000000000000e+00,4.729549118044974465e-01
3.000000000000000000e+00,6.410634104720062121e-01
4.000000000000000000e+00,6.990660352041142556e-01
5.000000000000000000e+00,8.573783010952632511e-01
6.000000000000000000e+00,8.573783010952632511e-01
7.000000000000000000e+00,9.987840809884986903e-01
8.000000000000000000e+00,1.063468842296754646e+00
9.000000000000000000e+00,1.257027420537834006e+00
1.000000000000000000e+01,1.268525491448240450e+00
1.100000000000000000e+01,1.268525491448240450e+00
1.200000000000000000e+01,1.288896093998659120e+00
1.300000000000000000e+01,1.288896093998659120e+00
1.400000000000000000e+01,1.392873651722940531e+00
1.500000000000000000e+01,1.473862723283617226e+00
1.600000000000000000e+01,1.660702826432531864e+00
1.700000000000000000e+01,1.677700210139165593e+00
1.800000000000000000e+01,1.720857339868996583e+00
1.900000000000000000e+01,1.769649328454651949e+00
2.000000000000000000e+01,1.902677598880325283e+00
2.100000000000000000e+01,1.913174880610760908e+00
2.200000000000000000e+01,1.926129642014265064e+00
2.300000000000000000e+01,1.944965839817244913e+00
2.400000000000000000e+01,2.029640706618045964e+00
2.500000000000000000e+01,2.040949881041913105e+00
2.600000000000000000e+01,2.131573296970104447e+00
2.700000000000000000e+01,2.143406094467401601e+00
2.800000000000000000e+01,2.309626511927848735e+00
2.900000000000000000e+01,2.328050317366065602e+00
3.000000000000000000e+01,2.450689358629526637e+00
3.100000000000000000e+01,2.509368882508109966e+00
3.200000000000000000e+01,2.512534712675627890e+00
3.300000000000000000e+01,2.646889697006847175e+00
3.400000000000000000e+01,2.646889697006847175e+00
3.500000000000000000e+01,2.668627967308294213e+00
3.600000000000000000e+01,2.835144602164235472e+00
3.700000000000000000e+01,2.836748398668095028e+00
3.800000000000000000e+01,2.836748398668095028e+00
3.900000000000000000e+01,2.882231878757155030e+00


==> data-f1/f1_norm_dt_spambase.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+01,0.000000000000000000e+00
1.100000000000000000e+01,0.000000000000000000e+00
1.200000000000000000e+01,0.000000000000000000e+00
1.300000000000000000e+01,0.000000000000000000e+00
1.400000000000000000e+01,0.000000000000000000e+00
1.500000000000000000e+01,0.000000000000000000e+00
1.600000000000000000e+01,0.000000000000000000e+00
1.700000000000000000e+01,0.000000000000000000e+00
1.800000000000000000e+01,0.000000000000000000e+00
1.900000000000000000e+01,0.000000000000000000e+00
2.000000000000000000e+01,0.000000000000000000e+00
2.100000000000000000e+01,0.000000000000000000e+00
2.200000000000000000e+01,0.000000000000000000e+00
2.300000000000000000e+01,0.000000000000000000e+00
2.400000000000000000e+01,0.000000000000000000e+00
2.500000000000000000e+01,0.000000000000000000e+00
2.600000000000000000e+01,0.000000000000000000e+00
2.700000000000000000e+01,0.000000000000000000e+00
2.800000000000000000e+01,0.000000000000000000e+00
2.900000000000000000e+01,0.000000000000000000e+00
3.000000000000000000e+01,0.000000000000000000e+00
3.100000000000000000e+01,0.000000000000000000e+00
3.200000000000000000e+01,0.000000000000000000e+00
3.300000000000000000e+01,0.000000000000000000e+00
3.400000000000000000e+01,0.000000000000000000e+00
3.500000000000000000e+01,0.000000000000000000e+00
3.600000000000000000e+01,0.000000000000000000e+00
3.700000000000000000e+01,0.000000000000000000e+00
3.800000000000000000e+01,0.000000000000000000e+00
3.900000000000000000e+01,0.000000000000000000e+00


==> data-f1/f1_norm_if_congressional_voting.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+01,0.000000000000000000e+00
1.100000000000000000e+01,0.000000000000000000e+00
1.200000000000000000e+01,0.000000000000000000e+00
1.300000000000000000e+01,0.000000000000000000e+00
1.400000000000000000e+01,0.000000000000000000e+00
1.500000000000000000e+01,0.000000000000000000e+00
1.600000000000000000e+01,0.000000000000000000e+00
1.700000000000000000e+01,0.000000000000000000e+00
1.800000000000000000e+01,0.000000000000000000e+00
1.900000000000000000e+01,0.000000000000000000e+00
2.000000000000000000e+01,0.000000000000000000e+00
2.100000000000000000e+01,0.000000000000000000e+00
2.200000000000000000e+01,0.000000000000000000e+00
2.300000000000000000e+01,7.689616714448044288e-02
2.400000000000000000e+01,7.689616714448044288e-02
2.500000000000000000e+01,7.689616714448044288e-02
2.600000000000000000e+01,7.689616714448044288e-02
2.700000000000000000e+01,9.412941517142225933e-02
2.800000000000000000e+01,9.412941517142225933e-02
2.900000000000000000e+01,1.061276486934559227e-01
3.000000000000000000e+01,1.101776868152519739e-01
3.100000000000000000e+01,1.101776868152519739e-01
3.200000000000000000e+01,1.354675563164521868e-01
3.300000000000000000e+01,1.354675563164521868e-01
3.400000000000000000e+01,1.406474917562188232e-01
3.500000000000000000e+01,1.661502637422954676e-01
3.600000000000000000e+01,1.737154055880500425e-01
3.700000000000000000e+01,2.114929741854987832e-01
3.800000000000000000e+01,2.601178729670843848e-01
3.900000000000000000e+01,2.662541339076192615e-01


==> data-f1/f1_norm_if_credit_approval.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,1.186658844480048547e-03
2.000000000000000000e+00,4.596873522674127521e-03
3.000000000000000000e+00,1.708058753857233381e-02
4.000000000000000000e+00,2.737846938777360739e-02
5.000000000000000000e+00,2.881438085865017928e-02
6.000000000000000000e+00,3.354187717628559495e-02
7.000000000000000000e+00,3.354187717628559495e-02
8.000000000000000000e+00,3.805400061623892549e-02
9.000000000000000000e+00,3.805400061623892549e-02
1.000000000000000000e+01,4.198676822710578627e-02
1.100000000000000000e+01,4.437129774298220752e-02
1.200000000000000000e+01,5.792412272055591504e-02
1.300000000000000000e+01,5.831932196746714148e-02
1.400000000000000000e+01,6.184049757963494542e-02
1.500000000000000000e+01,6.362357335530732794e-02
1.600000000000000000e+01,6.547207195510090783e-02
1.700000000000000000e+01,6.822815949110200284e-02
1.800000000000000000e+01,6.916831344827090167e-02
1.900000000000000000e+01,7.502253198121250355e-02
2.000000000000000000e+01,7.596529324013134854e-02
2.100000000000000000e+01,7.596529324013134854e-02
2.200000000000000000e+01,7.831841680528522920e-02
2.300000000000000000e+01,7.944446887810152624e-02
2.400000000000000000e+01,8.235320409800922503e-02
2.500000000000000000e+01,8.273421978310147029e-02
2.600000000000000000e+01,8.413246956139530663e-02
2.700000000000000000e+01,8.507311326069000312e-02
2.800000000000000000e+01,8.602476332592490227e-02
2.900000000000000000e+01,8.962477473853458498e-02
3.000000000000000000e+01,8.962477473853458498e-02
3.100000000000000000e+01,8.965024879393679313e-02
3.200000000000000000e+01,1.022761341608692254e-01
3.300000000000000000e+01,1.042527352987242528e-01
3.400000000000000000e+01,1.176072584307067403e-01
3.500000000000000000e+01,1.272241221206878992e-01
3.600000000000000000e+01,1.305807191444645632e-01
3.700000000000000000e+01,1.305807191444645632e-01
3.800000000000000000e+01,1.399829743724980702e-01
3.900000000000000000e+01,1.452867954254265515e-01


==> data-f1/f1_norm_if_spambase.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,2.605468561525214888e-03
2.000000000000000000e+00,4.945280145226660373e-03
3.000000000000000000e+00,5.193967445357938750e-03
4.000000000000000000e+00,7.106833393733191784e-03
5.000000000000000000e+00,7.288837730670238990e-03
6.000000000000000000e+00,1.004309554737331522e-02
7.000000000000000000e+00,1.213492619984279930e-02
8.000000000000000000e+00,1.270920918828671864e-02
9.000000000000000000e+00,1.281634092952016468e-02
1.000000000000000000e+01,1.454981503338026450e-02
1.100000000000000000e+01,1.546046276049845014e-02
1.200000000000000000e+01,1.941020797654713359e-02
1.300000000000000000e+01,2.076394185174024187e-02
1.400000000000000000e+01,2.282176452572381997e-02
1.500000000000000000e+01,2.418125873301973927e-02
1.600000000000000000e+01,2.472781001630836029e-02
1.700000000000000000e+01,2.483110739807958822e-02
1.800000000000000000e+01,2.491352361863152787e-02
1.900000000000000000e+01,2.652681498232567492e-02
2.000000000000000000e+01,2.708930973203305115e-02
2.100000000000000000e+01,3.092177886540131704e-02
2.200000000000000000e+01,3.250400222316124355e-02
2.300000000000000000e+01,3.497517972338098913e-02
2.400000000000000000e+01,3.690837525074730507e-02
2.500000000000000000e+01,4.080895608094603499e-02
2.600000000000000000e+01,4.137074206683472033e-02
2.700000000000000000e+01,4.289919356300225806e-02
2.800000000000000000e+01,4.289919356300225806e-02
2.900000000000000000e+01,4.512116520869313696e-02
3.000000000000000000e+01,4.544629273738426400e-02
3.100000000000000000e+01,4.797697560319719168e-02
3.200000000000000000e+01,5.568857112800029707e-02
3.300000000000000000e+01,6.605938651509291049e-02
3.400000000000000000e+01,7.170677698066729722e-02
3.500000000000000000e+01,7.461897800672540049e-02
3.600000000000000000e+01,7.723112524985509264e-02
3.700000000000000000e+01,8.637900057890007810e-02
3.800000000000000000e+01,9.533920180855004478e-02
3.900000000000000000e+01,1.661063470930333463e-01


==> data-f1/f1_norm_lof_congressional_voting.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+01,0.000000000000000000e+00
1.100000000000000000e+01,0.000000000000000000e+00
1.200000000000000000e+01,0.000000000000000000e+00
1.300000000000000000e+01,0.000000000000000000e+00
1.400000000000000000e+01,0.000000000000000000e+00
1.500000000000000000e+01,0.000000000000000000e+00
1.600000000000000000e+01,0.000000000000000000e+00
1.700000000000000000e+01,0.000000000000000000e+00
1.800000000000000000e+01,0.000000000000000000e+00
1.900000000000000000e+01,0.000000000000000000e+00
2.000000000000000000e+01,0.000000000000000000e+00
2.100000000000000000e+01,0.000000000000000000e+00
2.200000000000000000e+01,0.000000000000000000e+00
2.300000000000000000e+01,0.000000000000000000e+00
2.400000000000000000e+01,0.000000000000000000e+00
2.500000000000000000e+01,0.000000000000000000e+00
2.600000000000000000e+01,0.000000000000000000e+00
2.700000000000000000e+01,0.000000000000000000e+00
2.800000000000000000e+01,0.000000000000000000e+00
2.900000000000000000e+01,0.000000000000000000e+00
3.000000000000000000e+01,0.000000000000000000e+00
3.300000000000000000e+01,1.184494579579780579e+10
3.400000000000000000e+01,2.061776000000000000e+10
3.500000000000000000e+01,2.061776000000000000e+10
3.600000000000000000e+01,2.061776000000000000e+10
3.700000000000000000e+01,2.605234148534464645e+10
3.800000000000000000e+01,3.395730000000000763e+10
3.900000000000000000e+01,3.659124000000000000e+10
4.000000000000000000e+01,3.882589999999999237e+10
4.100000000000000000e+01,4.892701064226931000e+10


==> data-f1/f1_norm_lof_credit_approval.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,4.851290702559629686e-03
2.000000000000000000e+00,4.851290702559629686e-03
3.000000000000000000e+00,5.978302141267488601e-03
4.000000000000000000e+00,5.978302141267488601e-03
5.000000000000000000e+00,7.563415429727604611e-03
6.000000000000000000e+00,7.563415429727604611e-03
7.000000000000000000e+00,1.962184792239629605e-02
8.000000000000000000e+00,2.182721843799584338e-02
9.000000000000000000e+00,2.401824405581731714e-02
1.000000000000000000e+01,2.989099926212024361e-02
1.100000000000000000e+01,3.910714969128303853e-02
1.200000000000000000e+01,4.011796638475673138e-02
1.300000000000000000e+01,5.255874140865890443e-02
1.400000000000000000e+01,5.286204588536580484e-02
1.500000000000000000e+01,6.766059977059957209e-02
1.600000000000000000e+01,7.818189493104543697e-02
1.700000000000000000e+01,7.966300062720976793e-02
1.800000000000000000e+01,8.013978944653799008e-02
1.900000000000000000e+01,9.154785103302709448e-02
2.000000000000000000e+01,9.328241051389085658e-02
2.100000000000000000e+01,9.916472712204849049e-02
2.200000000000000000e+01,1.022120528914288728e-01
2.300000000000000000e+01,1.037049766371586079e-01
2.400000000000000000e+01,1.080825454663646434e-01
2.500000000000000000e+01,1.314020922683437620e-01
2.600000000000000000e+01,1.324246283997015938e-01
2.700000000000000000e+01,1.695067200710772548e-01
2.800000000000000000e+01,1.697595695227597234e-01
2.900000000000000000e+01,2.219220894599748251e-01
3.000000000000000000e+01,2.300100368635217274e-01
3.100000000000000000e+01,2.478518318761585570e-01
3.200000000000000000e+01,2.545128534485537886e-01
3.300000000000000000e+01,3.000858150904567312e-01
3.400000000000000000e+01,3.681151058417996280e-01
3.500000000000000000e+01,3.711862145593142204e-01
3.600000000000000000e+01,3.711862145593142204e-01
3.700000000000000000e+01,3.865893033082415942e-01
3.800000000000000000e+01,3.865893033082415942e-01
3.900000000000000000e+01,5.152828257087601616e-01


==> data-f1/f1_norm_lof_spambase.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,1.703921511672246147e-02
2.000000000000000000e+00,2.513104929690546108e-02
3.000000000000000000e+00,2.691557482135154000e-02
4.000000000000000000e+00,2.927877290909464136e-02
5.000000000000000000e+00,4.019558371848397371e-02
6.000000000000000000e+00,4.872200418825978208e-02
7.000000000000000000e+00,4.872200418825978208e-02
8.000000000000000000e+00,4.872200418825978208e-02
9.000000000000000000e+00,4.988434110530393095e-02
1.000000000000000000e+01,5.133131604508756052e-02
1.100000000000000000e+01,5.741368580534012001e-02
1.200000000000000000e+01,6.405373668701630496e-02
1.300000000000000000e+01,6.826497492407124223e-02
1.400000000000000000e+01,7.372875908334386441e-02
1.500000000000000000e+01,7.972582444957787562e-02
1.600000000000000000e+01,8.424538732096731319e-02
1.700000000000000000e+01,9.824772477585252961e-02
1.800000000000000000e+01,1.115428347305001955e-01
1.900000000000000000e+01,1.261614341860720634e-01
2.000000000000000000e+01,1.267959063652565055e-01
2.100000000000000000e+01,1.306572296112099574e-01
2.200000000000000000e+01,1.563569916275157068e-01
2.300000000000000000e+01,1.907253789755983808e-01
2.400000000000000000e+01,2.135036925634042904e-01
2.500000000000000000e+01,2.320691532902953158e-01
2.600000000000000000e+01,2.327469644417655692e-01
2.700000000000000000e+01,2.715054575511764989e-01
2.800000000000000000e+01,2.720382939549724766e-01
2.900000000000000000e+01,2.971474003376409767e-01
3.000000000000000000e+01,3.028058960554885770e-01
3.100000000000000000e+01,3.619931156375956194e-01
3.200000000000000000e+01,4.436727563265953078e-01
3.300000000000000000e+01,4.436727563265953078e-01
3.400000000000000000e+01,4.596347964539336806e-01
3.500000000000000000e+01,4.853774344408533503e-01
3.600000000000000000e+01,6.932884389240482337e-01
3.700000000000000000e+01,7.428641289993865859e-01
3.800000000000000000e+01,8.929423613385057967e-01
3.900000000000000000e+01,1.641555070031853969e+00


==> data-f1/f1_norm_svm_congressional_voting.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+01,0.000000000000000000e+00
1.100000000000000000e+01,0.000000000000000000e+00
1.200000000000000000e+01,0.000000000000000000e+00
1.300000000000000000e+01,0.000000000000000000e+00
1.400000000000000000e+01,0.000000000000000000e+00
1.500000000000000000e+01,0.000000000000000000e+00
1.600000000000000000e+01,0.000000000000000000e+00
1.700000000000000000e+01,0.000000000000000000e+00
1.800000000000000000e+01,0.000000000000000000e+00
1.900000000000000000e+01,0.000000000000000000e+00
2.000000000000000000e+01,0.000000000000000000e+00
2.100000000000000000e+01,0.000000000000000000e+00
2.200000000000000000e+01,0.000000000000000000e+00
2.300000000000000000e+01,6.465853961309688813e-01
2.400000000000000000e+01,6.465853961309688813e-01
2.500000000000000000e+01,6.465853961309688813e-01
2.600000000000000000e+01,6.465853961309688813e-01
2.700000000000000000e+01,8.105655691223985215e-01
2.800000000000000000e+01,8.105655691223985215e-01
2.900000000000000000e+01,9.460594389864276366e-01
3.000000000000000000e+01,9.460594389864276366e-01
3.100000000000000000e+01,1.548363410453462485e+00
3.200000000000000000e+01,1.548363410453462485e+00
3.300000000000000000e+01,1.921271694826323095e+00
3.400000000000000000e+01,1.921588814085034347e+00
3.500000000000000000e+01,1.921637208511383754e+00
3.600000000000000000e+01,2.092127042913589197e+00
3.700000000000000000e+01,2.555327049172609666e+00
3.800000000000000000e+01,2.589986303387407318e+00
3.900000000000000000e+01,2.625931131517209138e+00


==> data-f1/f1_norm_svm_credit_approval.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,4.242262431736563144e-01
2.000000000000000000e+00,4.242262431736563144e-01
3.000000000000000000e+00,6.351339042451087380e-01
4.000000000000000000e+00,6.588386880025431935e-01
5.000000000000000000e+00,7.172933074859280111e-01
6.000000000000000000e+00,8.818780557215433191e-01
7.000000000000000000e+00,1.187484346688261638e+00
8.000000000000000000e+00,1.335452761071834971e+00
9.000000000000000000e+00,1.505361183255256918e+00
1.000000000000000000e+01,1.777233502800665832e+00
1.100000000000000000e+01,1.856029187662947777e+00
1.200000000000000000e+01,2.074779345034418299e+00
1.300000000000000000e+01,2.111053383656447124e+00
1.400000000000000000e+01,2.247472990108075663e+00
1.500000000000000000e+01,2.249012974175940371e+00
1.600000000000000000e+01,2.278539509940209484e+00
1.700000000000000000e+01,2.281737701637737814e+00
1.800000000000000000e+01,2.516847250829883365e+00
1.900000000000000000e+01,2.582568197899373530e+00
2.000000000000000000e+01,2.668187905580452934e+00
2.100000000000000000e+01,2.668187905580452934e+00
2.200000000000000000e+01,2.835365253107728023e+00
2.300000000000000000e+01,2.872233262235631912e+00
2.400000000000000000e+01,3.087895094758341230e+00
2.500000000000000000e+01,3.094566866657874726e+00
2.600000000000000000e+01,3.165228366221377598e+00
2.700000000000000000e+01,3.204340214004464116e+00
2.800000000000000000e+01,3.205870043149388948e+00
2.900000000000000000e+01,3.322176536635737421e+00
3.000000000000000000e+01,3.982955130967685164e+00
3.100000000000000000e+01,3.997246171182229801e+00
3.200000000000000000e+01,3.997246171182229801e+00
3.300000000000000000e+01,4.355455663406495148e+00
3.400000000000000000e+01,4.355455663406495148e+00
3.500000000000000000e+01,4.410593515448102409e+00
3.600000000000000000e+01,4.912581854995966779e+00
3.700000000000000000e+01,4.912581854995966779e+00
3.800000000000000000e+01,6.400767477758046553e+00
3.900000000000000000e+01,7.395303831614597811e+00


==> data-f1/f1_norm_svm_spambase.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,2.243474826551778989e-01
2.000000000000000000e+00,2.506339185367512101e-01
3.000000000000000000e+00,5.018914474378703972e-01
4.000000000000000000e+00,7.335288381164382088e-01
5.000000000000000000e+00,9.206237413843894046e-01
6.000000000000000000e+00,9.589309595265582686e-01
7.000000000000000000e+00,1.028569453976341919e+00
8.000000000000000000e+00,1.249280413980248028e+00
9.000000000000000000e+00,1.634546766258884176e+00
1.000000000000000000e+01,1.739897155559006592e+00
1.100000000000000000e+01,1.990172484407869646e+00
1.200000000000000000e+01,2.295401033002505642e+00
1.300000000000000000e+01,2.309071892307249740e+00
1.400000000000000000e+01,2.331387712543946833e+00
1.500000000000000000e+01,2.387797845190331003e+00
1.600000000000000000e+01,2.997910377208146571e+00
1.700000000000000000e+01,3.179788110467132611e+00
1.800000000000000000e+01,3.206026348354539479e+00
1.900000000000000000e+01,3.237307688122474048e+00
2.000000000000000000e+01,3.447151364381767280e+00
2.100000000000000000e+01,3.713595746840551826e+00
2.200000000000000000e+01,3.730805685337461597e+00
2.300000000000000000e+01,4.223321076983800104e+00
2.400000000000000000e+01,4.297778780097265994e+00
2.500000000000000000e+01,4.692663304924281853e+00
2.600000000000000000e+01,4.863057517762954696e+00
2.700000000000000000e+01,5.078289829625462382e+00
2.800000000000000000e+01,5.791825686259900685e+00
2.900000000000000000e+01,5.884837657265644673e+00
3.000000000000000000e+01,5.948281105909102529e+00
3.100000000000000000e+01,6.952238495201472190e+00
3.200000000000000000e+01,7.273794191188667213e+00
3.300000000000000000e+01,7.294131758076373373e+00
3.400000000000000000e+01,7.795208071347919265e+00
3.500000000000000000e+01,8.344854545191381590e+00
3.600000000000000000e+01,8.345206853592737062e+00
3.700000000000000000e+01,8.345437208600843704e+00
3.800000000000000000e+01,9.437520548777104779e+00
3.900000000000000000e+01,9.437520548777104779e+00


==> data-f1/f1_out_dt_congressional_voting.csv <==
4.000000000000000000e+01,7.229268292624574599e+01
4.100000000000000000e+01,7.229268292624574599e+01


==> data-f1/f1_out_dt_credit_approval.csv <==
4.000000000000000000e+01,6.546656731694206144e+01
4.100000000000000000e+01,6.546656731694206144e+01


==> data-f1/f1_out_dt_spambase.csv <==
4.000000000000000000e+01,1.017658859230061097e+02
4.100000000000000000e+01,1.017658859230061097e+02


==> data-f1/f1_out_if_congressional_voting.csv <==
4.000000000000000000e+01,4.065730387108656418e-01
4.100000000000000000e+01,4.065730387108656418e-01


==> data-f1/f1_out_if_credit_approval.csv <==
4.000000000000000000e+01,2.138242547520249337e-01
4.100000000000000000e+01,2.138242547520249337e-01


==> data-f1/f1_out_if_spambase.csv <==
4.000000000000000000e+01,4.453209536522453327e-01
4.100000000000000000e+01,4.453209536522453327e-01


==> data-f1/f1_out_lof_congressional_voting.csv <==
3.100000000000000000e+01,1.071168882061407501e+01
3.200000000000000000e+01,1.071168882061407501e+01


==> data-f1/f1_out_lof_credit_approval.csv <==
4.000000000000000000e+01,1.968864382559815240e+01
4.100000000000000000e+01,1.968864382559815240e+01


==> data-f1/f1_out_lof_spambase.csv <==
4.000000000000000000e+01,1.199337247426395159e+01
4.100000000000000000e+01,1.199337247426395159e+01


==> data-f1/f1_out_svm_congressional_voting.csv <==
4.000000000000000000e+01,5.787462952474832889e+00
4.100000000000000000e+01,5.787462952474832889e+00


==> data-f1/f1_out_svm_credit_approval.csv <==
4.000000000000000000e+01,2.184925254330624611e+01
4.100000000000000000e+01,2.184925254330624611e+01


==> data-f1/f1_out_svm_spambase.csv <==
4.000000000000000000e+01,1.195683316427751386e+01
4.100000000000000000e+01,1.195683316427751386e+01


==> data-f2/f2_norm_dt_congressional_voting.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+01,0.000000000000000000e+00
1.100000000000000000e+01,0.000000000000000000e+00
1.200000000000000000e+01,0.000000000000000000e+00
1.300000000000000000e+01,0.000000000000000000e+00
1.400000000000000000e+01,0.000000000000000000e+00
1.500000000000000000e+01,0.000000000000000000e+00
1.600000000000000000e+01,0.000000000000000000e+00
1.700000000000000000e+01,0.000000000000000000e+00
1.800000000000000000e+01,0.000000000000000000e+00
1.900000000000000000e+01,0.000000000000000000e+00
2.000000000000000000e+01,0.000000000000000000e+00
2.100000000000000000e+01,0.000000000000000000e+00
2.200000000000000000e+01,0.000000000000000000e+00
2.300000000000000000e+01,0.000000000000000000e+00
2.400000000000000000e+01,0.000000000000000000e+00
2.500000000000000000e+01,0.000000000000000000e+00
2.600000000000000000e+01,0.000000000000000000e+00
2.700000000000000000e+01,0.000000000000000000e+00
2.800000000000000000e+01,0.000000000000000000e+00
2.900000000000000000e+01,0.000000000000000000e+00
3.000000000000000000e+01,0.000000000000000000e+00
3.100000000000000000e+01,0.000000000000000000e+00
3.200000000000000000e+01,0.000000000000000000e+00
3.300000000000000000e+01,0.000000000000000000e+00
3.400000000000000000e+01,0.000000000000000000e+00
3.700000000000000000e+01,3.882589999999999986e+00
3.800000000000000000e+01,5.474160000000000359e+00
3.900000000000000000e+01,6.362279999999999269e+00
4.000000000000000000e+01,6.362279999999999269e+00
4.100000000000000000e+01,8.940046457340141473e+00


==> data-f2/f2_norm_dt_credit_approval.csv <==
0.000000000000000000e+00,4.281467347767585752e-01
1.000000000000000000e+00,5.684949037366650026e-01
2.000000000000000000e+00,6.428723388208580358e-01
3.000000000000000000e+00,6.445038267535733167e-01
4.000000000000000000e+00,6.901227917316525851e-01
5.000000000000000000e+00,6.990660352041142556e-01
6.000000000000000000e+00,7.138759040232413033e-01
7.000000000000000000e+00,8.647468554438344501e-01
8.000000000000000000e+00,9.069708325354238765e-01
9.000000000000000000e+00,9.509503210604641765e-01
1.000000000000000000e+01,9.654270798978037416e-01
1.100000000000000000e+01,1.007125196011399604e+00
1.200000000000000000e+01,1.007570722232439708e+00
1.300000000000000000e+01,1.050524768284403665e+00
1.400000000000000000e+01,1.050524768284403665e+00
1.500000000000000000e+01,1.066668794378086371e+00
1.600000000000000000e+01,1.073527167157403595e+00
1.900000000000000000e+01,1.190467253991053687e+00
2.000000000000000000e+01,1.242735308229793612e+00
2.100000000000000000e+01,1.257027420537834006e+00
2.200000000000000000e+01,1.257027420537834006e+00
2.300000000000000000e+01,1.257027420537834006e+00
2.400000000000000000e+01,1.268525491448240450e+00
2.500000000000000000e+01,1.285238031344777987e+00
2.600000000000000000e+01,1.285238031344777987e+00
2.700000000000000000e+01,1.302993071757866161e+00
2.800000000000000000e+01,1.338370583732323427e+00
2.900000000000000000e+01,1.392873651722940531e+00
3.000000000000000000e+01,1.640813401745000455e+00
3.100000000000000000e+01,1.662854279093631149e+00
3.200000000000000000e+01,1.926129642014265064e+00
3.300000000000000000e+01,1.944965839817244913e+00
3.400000000000000000e+01,1.969748324075946355e+00
3.500000000000000000e+01,1.993901258123380371e+00
3.600000000000000000e+01,1.993901258123380371e+00
3.700000000000000000e+01,2.013452592792043028e+00
3.800000000000000000e+01,2.328050317366065602e+00
3.900000000000000000e+01,2.852283106229463794e+00
4.000000000000000000e+01,2.852283106229463794e+00
4.100000000000000000e+01,3.268310011733893461e+00


==> data-f2/f2_norm_dt_spambase.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+01,0.000000000000000000e+00
1.100000000000000000e+01,0.000000000000000000e+00
1.200000000000000000e+01,0.000000000000000000e+00
1.300000000000000000e+01,0.000000000000000000e+00
1.400000000000000000e+01,0.000000000000000000e+00
1.500000000000000000e+01,0.000000000000000000e+00
1.600000000000000000e+01,0.000000000000000000e+00
1.700000000000000000e+01,0.000000000000000000e+00
1.800000000000000000e+01,0.000000000000000000e+00
1.900000000000000000e+01,0.000000000000000000e+00
2.000000000000000000e+01,0.000000000000000000e+00
2.100000000000000000e+01,0.000000000000000000e+00
2.200000000000000000e+01,0.000000000000000000e+00
2.300000000000000000e+01,0.000000000000000000e+00
2.400000000000000000e+01,0.000000000000000000e+00
2.500000000000000000e+01,0.000000000000000000e+00
2.600000000000000000e+01,0.000000000000000000e+00
2.700000000000000000e+01,0.000000000000000000e+00
2.800000000000000000e+01,0.000000000000000000e+00
2.900000000000000000e+01,0.000000000000000000e+00
3.000000000000000000e+01,0.000000000000000000e+00
3.100000000000000000e+01,0.000000000000000000e+00
3.200000000000000000e+01,0.000000000000000000e+00
3.300000000000000000e+01,0.000000000000000000e+00
3.400000000000000000e+01,0.000000000000000000e+00
3.500000000000000000e+01,0.000000000000000000e+00
3.600000000000000000e+01,0.000000000000000000e+00
3.700000000000000000e+01,0.000000000000000000e+00
3.800000000000000000e+01,0.000000000000000000e+00
3.900000000000000000e+01,0.000000000000000000e+00


==> data-f2/f2_norm_if_congressional_voting.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+01,0.000000000000000000e+00
1.100000000000000000e+01,0.000000000000000000e+00
1.200000000000000000e+01,0.000000000000000000e+00
1.300000000000000000e+01,0.000000000000000000e+00
1.400000000000000000e+01,0.000000000000000000e+00
1.500000000000000000e+01,0.000000000000000000e+00
1.600000000000000000e+01,0.000000000000000000e+00
1.700000000000000000e+01,0.000000000000000000e+00
1.800000000000000000e+01,0.000000000000000000e+00
1.900000000000000000e+01,0.000000000000000000e+00
2.000000000000000000e+01,0.000000000000000000e+00
2.100000000000000000e+01,0.000000000000000000e+00
2.400000000000000000e+01,6.660627061702284468e-02
2.500000000000000000e+01,6.660627061702284468e-02
2.600000000000000000e+01,6.660627061702284468e-02
2.700000000000000000e+01,9.611915502310258708e-02
2.800000000000000000e+01,9.611915502310258708e-02
2.900000000000000000e+01,9.659972674483430222e-02
3.000000000000000000e+01,9.659972674483430222e-02
3.100000000000000000e+01,9.659972674483430222e-02
3.200000000000000000e+01,1.110437030291535621e-01
3.300000000000000000e+01,1.379636694679302611e-01
3.400000000000000000e+01,1.379636694679302611e-01
3.500000000000000000e+01,1.405418102243503053e-01
3.600000000000000000e+01,1.563674595559558789e-01
3.700000000000000000e+01,1.907070310710323180e-01
3.800000000000000000e+01,2.510824697535806727e-01
3.900000000000000000e+01,2.510824697535806727e-01
4.000000000000000000e+01,3.052833058218109019e-01
4.100000000000000000e+01,3.607468476652550549e-01


==> data-f2/f2_norm_if_credit_approval.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,6.505780492817025973e-04
2.000000000000000000e+00,3.412570147730387138e-03
3.000000000000000000e+00,9.479253093348849468e-03
4.000000000000000000e+00,1.461715870741825407e-02
5.000000000000000000e+00,1.886568357405965513e-02
6.000000000000000000e+00,1.886568357405965513e-02
7.000000000000000000e+00,2.118589248433871974e-02
8.000000000000000000e+00,2.246437563016945305e-02
9.000000000000000000e+00,2.316344461813502065e-02
1.000000000000000000e+01,2.559462933435346921e-02
1.100000000000000000e+01,2.887435192448695176e-02
1.200000000000000000e+01,3.072652510661305625e-02
1.300000000000000000e+01,3.535342489879456096e-02
1.400000000000000000e+01,3.535342489879456096e-02
1.700000000000000000e+01,4.127556168890650357e-02
1.800000000000000000e+01,4.301125308711550854e-02
1.900000000000000000e+01,4.526721416588208591e-02
2.000000000000000000e+01,4.526721416588208591e-02
2.100000000000000000e+01,4.566618763385643653e-02
2.200000000000000000e+01,4.845456166992850866e-02
2.300000000000000000e+01,5.172542657969414481e-02
2.400000000000000000e+01,5.915100406652740173e-02
2.500000000000000000e+01,6.168439374934869823e-02
2.600000000000000000e+01,6.196319403070710274e-02
2.700000000000000000e+01,7.089878912463515315e-02
2.800000000000000000e+01,7.297873322227721449e-02
2.900000000000000000e+01,7.297873322227721449e-02
3.000000000000000000e+01,7.297873322227721449e-02
3.100000000000000000e+01,7.534118544048584720e-02
3.200000000000000000e+01,7.738420184487332376e-02
3.300000000000000000e+01,8.402619325168358966e-02
3.400000000000000000e+01,8.676900188543767989e-02
3.500000000000000000e+01,8.864414404301856898e-02
3.600000000000000000e+01,9.079573101297599980e-02
3.700000000000000000e+01,1.151293867777687385e-01
3.800000000000000000e+01,1.158579747245618297e-01
3.900000000000000000e+01,1.226128966755486438e-01
4.000000000000000000e+01,1.226128966755486438e-01
4.100000000000000000e+01,1.342930628253092840e-01


==> data-f2/f2_norm_if_spambase.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,1.316762052040454378e-03
2.000000000000000000e+00,2.792545510574229173e-03
3.000000000000000000e+00,3.197102020109809928e-03
4.000000000000000000e+00,9.419310998823371417e-03
5.000000000000000000e+00,1.188973135692644734e-02
6.000000000000000000e+00,1.691869532036327506e-02
7.000000000000000000e+00,1.958296539671294800e-02
8.000000000000000000e+00,1.984050381588542411e-02
9.000000000000000000e+00,2.116223012855045216e-02
1.000000000000000000e+01,2.214860837469084798e-02
1.100000000000000000e+01,2.271536520819383842e-02
1.200000000000000000e+01,2.646187619812873093e-02
1.300000000000000000e+01,2.667222376914918369e-02
1.400000000000000000e+01,2.830052974272312394e-02
1.500000000000000000e+01,3.008169769913010549e-02
1.600000000000000000e+01,3.143248471747994710e-02
1.700000000000000000e+01,3.157384383695488461e-02
1.800000000000000000e+01,3.326605822036798887e-02
1.900000000000000000e+01,3.523224289825810374e-02
2.000000000000000000e+01,3.827957441909607406e-02
2.300000000000000000e+01,4.150229061133869912e-02
2.400000000000000000e+01,4.218825737759485106e-02
2.500000000000000000e+01,4.337749622657011139e-02
2.600000000000000000e+01,4.355822523814606440e-02
2.700000000000000000e+01,4.494390376978740775e-02
2.800000000000000000e+01,4.519786224587851731e-02
2.900000000000000000e+01,4.788227289453794722e-02
3.000000000000000000e+01,4.897338753992031002e-02
3.100000000000000000e+01,5.396138588772281253e-02
3.200000000000000000e+01,6.246751542305295501e-02
3.300000000000000000e+01,6.586671786342879198e-02
3.400000000000000000e+01,6.704220881205352756e-02
3.500000000000000000e+01,7.306778461292479099e-02
3.600000000000000000e+01,7.399351112423097065e-02
3.700000000000000000e+01,7.828779947535557948e-02
3.800000000000000000e+01,7.984022132799145632e-02
3.900000000000000000e+01,8.127103854588718646e-02
4.000000000000000000e+01,1.079007422607958788e-01
4.100000000000000000e+01,1.111793286673032899e-01


==> data-f2/f2_norm_lof_congressional_voting.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,0.000000000000000000e+00
7.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+01,0.000000000000000000e+00
1.100000000000000000e+01,0.000000000000000000e+00
1.200000000000000000e+01,0.000000000000000000e+00
1.300000000000000000e+01,0.000000000000000000e+00
1.400000000000000000e+01,0.000000000000000000e+00
1.500000000000000000e+01,0.000000000000000000e+00
1.600000000000000000e+01,0.000000000000000000e+00
1.700000000000000000e+01,0.000000000000000000e+00
1.800000000000000000e+01,0.000000000000000000e+00
1.900000000000000000e+01,0.000000000000000000e+00
2.000000000000000000e+01,0.000000000000000000e+00
2.100000000000000000e+01,0.000000000000000000e+00
2.200000000000000000e+01,0.000000000000000000e+00
2.300000000000000000e+01,0.000000000000000000e+00
2.400000000000000000e+01,0.000000000000000000e+00
2.500000000000000000e+01,0.000000000000000000e+00
2.600000000000000000e+01,0.000000000000000000e+00
2.700000000000000000e+01,0.000000000000000000e+00
2.800000000000000000e+01,0.000000000000000000e+00
2.900000000000000000e+01,0.000000000000000000e+00
3.000000000000000000e+01,0.000000000000000000e+00
3.100000000000000000e+01,1.270766337374464872e-01
3.200000000000000000e+01,1.270766337374464872e-01
3.300000000000000000e+01,1.879536895092928095e-01
3.400000000000000000e+01,6.284869798820313935e-01
3.700000000000000000e+01,2.061776000000000000e+10
3.800000000000000000e+01,2.605234148534464645e+10
3.900000000000000000e+01,3.659124000000000000e+10
4.000000000000000000e+01,3.659124000000000000e+10
4.100000000000000000e+01,3.882589999999999237e+10


==> data-f2/f2_norm_lof_credit_approval.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,2.016725275926778416e-02
2.000000000000000000e+00,2.358730744393844336e-02
3.000000000000000000e+00,3.629809596020472373e-02
4.000000000000000000e+00,4.330552941688703417e-02
5.000000000000000000e+00,4.844027228524894202e-02
6.000000000000000000e+00,5.120635177321031239e-02
7.000000000000000000e+00,5.271084212605903208e-02
8.000000000000000000e+00,5.866490850401417934e-02
9.000000000000000000e+00,5.866490850401417934e-02
1.000000000000000000e+01,6.021079308105747874e-02
1.100000000000000000e+01,6.190821714025240841e-02
1.200000000000000000e+01,6.473556066098928863e-02
1.300000000000000000e+01,6.761093077362045900e-02
1.400000000000000000e+01,6.761093077362045900e-02
1.500000000000000000e+01,6.942694351022027366e-02
1.600000000000000000e+01,6.942694351022027366e-02
1.700000000000000000e+01,6.942694351022027366e-02
1.800000000000000000e+01,7.161767940737029381e-02
1.900000000000000000e+01,8.318183970430303997e-02
2.000000000000000000e+01,1.090215762258061050e-01
2.100000000000000000e+01,1.218676448519643296e-01
2.200000000000000000e+01,1.235474817599252484e-01
2.300000000000000000e+01,1.269544928430018649e-01
2.400000000000000000e+01,1.384023392853018786e-01
2.500000000000000000e+01,1.432262290700195839e-01
2.800000000000000000e+01,1.995587111215907372e-01
2.900000000000000000e+01,2.000793633416969586e-01
3.000000000000000000e+01,2.146809984318004405e-01
3.100000000000000000e+01,2.155157876799717043e-01
3.200000000000000000e+01,2.287730136149231930e-01
3.300000000000000000e+01,2.447494874287611255e-01
3.400000000000000000e+01,2.708896600691693690e-01
3.500000000000000000e+01,2.809416609099669726e-01
3.600000000000000000e+01,3.051584134010699723e-01
3.700000000000000000e+01,3.051584134010699723e-01
3.800000000000000000e+01,3.304056089093939663e-01
3.900000000000000000e+01,4.057758681284192592e-01
4.000000000000000000e+01,4.057758681284192592e-01
4.100000000000000000e+01,5.565486962823477102e-01


==> data-f2/f2_norm_lof_spambase.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,8.685663342033356216e-03
2.000000000000000000e+00,1.188706691693242057e-02
3.000000000000000000e+00,1.517532090532258682e-02
4.000000000000000000e+00,2.366980895717230027e-02
5.000000000000000000e+00,2.411476208120766351e-02
6.000000000000000000e+00,2.738976482212907015e-02
7.000000000000000000e+00,3.000361591398936767e-02
8.000000000000000000e+00,3.004156047211758995e-02
9.000000000000000000e+00,3.335995381322742759e-02
1.000000000000000000e+01,5.014242323436191029e-02
1.100000000000000000e+01,6.126387368271024592e-02
1.200000000000000000e+01,6.568107188754068737e-02
1.300000000000000000e+01,7.260685461944560437e-02
1.400000000000000000e+01,7.558055646535022376e-02
1.500000000000000000e+01,7.807004503291592457e-02
1.600000000000000000e+01,8.243179728986715915e-02
1.700000000000000000e+01,8.580579392359677371e-02
1.800000000000000000e+01,9.672952412794821875e-02
1.900000000000000000e+01,1.186007194996432368e-01
2.200000000000000000e+01,1.510605937669404764e-01
2.300000000000000000e+01,1.522989479003533653e-01
2.400000000000000000e+01,1.831741921564296049e-01
2.500000000000000000e+01,2.073823313194564921e-01
2.600000000000000000e+01,2.141806544952680191e-01
2.700000000000000000e+01,2.619686839679489232e-01
2.800000000000000000e+01,2.644197120206945861e-01
2.900000000000000000e+01,3.277471000066569662e-01
3.000000000000000000e+01,3.532679027297009888e-01
3.100000000000000000e+01,3.800596933245403708e-01
3.200000000000000000e+01,3.840647779711152676e-01
3.300000000000000000e+01,4.603252392097658685e-01
3.400000000000000000e+01,4.880666936439808090e-01
3.500000000000000000e+01,6.065080999616645485e-01
3.600000000000000000e+01,6.485776370329388030e-01
3.700000000000000000e+01,6.494101208738518594e-01
3.800000000000000000e+01,7.657880467459610152e-01
3.900000000000000000e+01,8.060233914191958782e-01
4.000000000000000000e+01,2.130687405600192985e+00
4.100000000000000000e+01,1.451859865035306996e+02


==> data-f2/f2_norm_svm_congressional_voting.csv <==
2.000000000000000000e+00,2.786979039064885200e-02
3.000000000000000000e+00,2.786979039064885200e-02
4.000000000000000000e+00,2.786979039064885200e-02
5.000000000000000000e+00,2.786979039064885200e-02
6.000000000000000000e+00,2.786979039064885200e-02
7.000000000000000000e+00,2.786979039064885200e-02
8.000000000000000000e+00,2.786979039064885200e-02
9.000000000000000000e+00,2.786979039064885200e-02
1.000000000000000000e+01,2.786979039064885200e-02
1.100000000000000000e+01,2.786979039064885200e-02
1.200000000000000000e+01,2.786979039064885200e-02
1.300000000000000000e+01,2.786979039064885200e-02
1.400000000000000000e+01,2.786979039064885200e-02
1.500000000000000000e+01,2.786979039064885200e-02
1.600000000000000000e+01,2.786979039064885200e-02
1.700000000000000000e+01,2.786979039064885200e-02
1.800000000000000000e+01,2.786979039064885200e-02
1.900000000000000000e+01,2.786979039064885200e-02
2.000000000000000000e+01,2.786979039064885200e-02
2.100000000000000000e+01,2.786979039064885200e-02
2.200000000000000000e+01,2.786979039064885200e-02
2.300000000000000000e+01,2.786979039064885200e-02
2.400000000000000000e+01,6.744551865216177333e-01
2.500000000000000000e+01,6.744551865216177333e-01
2.600000000000000000e+01,6.744551865216177333e-01
2.700000000000000000e+01,8.384353595130473735e-01
2.800000000000000000e+01,8.384353595130473735e-01
2.900000000000000000e+01,9.739292293770764886e-01
3.000000000000000000e+01,9.739292293770764886e-01
3.100000000000000000e+01,9.739292293770764886e-01
3.200000000000000000e+01,1.418851833573223864e+00
3.300000000000000000e+01,1.576233200844111337e+00
3.400000000000000000e+01,1.924997243218330212e+00
3.500000000000000000e+01,1.949141485216971947e+00
3.600000000000000000e+01,1.949506998902032606e+00
3.700000000000000000e+01,1.949506998902032606e+00
3.800000000000000000e+01,2.958612059645501446e+00
3.900000000000000000e+01,3.231817977243659712e+00
4.000000000000000000e+01,3.231817977243659712e+00
4.100000000000000000e+01,4.627487941769524049e+00


==> data-f2/f2_norm_svm_credit_approval.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,9.727901470358517599e-01
3.000000000000000000e+00,1.117032164664006899e+00
4.000000000000000000e+00,1.216818351350156036e+00
5.000000000000000000e+00,1.350375482428532337e+00
6.000000000000000000e+00,1.546767523005986078e+00
7.000000000000000000e+00,1.643442546740804033e+00
8.000000000000000000e+00,1.668236655898937215e+00
9.000000000000000000e+00,1.808027294976419341e+00
1.000000000000000000e+01,1.811570131533258632e+00
1.100000000000000000e+01,1.863937361422003391e+00
1.200000000000000000e+01,1.895050015501983154e+00
1.300000000000000000e+01,1.925689049810863196e+00
1.400000000000000000e+01,2.190653321571343071e+00
1.500000000000000000e+01,2.190653321571343071e+00
1.600000000000000000e+01,2.439563975693079811e+00
1.700000000000000000e+01,2.555674251037281408e+00
1.800000000000000000e+01,2.703382742055541854e+00
1.900000000000000000e+01,2.703382742055541854e+00
2.000000000000000000e+01,2.703382742055541854e+00
2.100000000000000000e+01,2.783209092655585692e+00
2.200000000000000000e+01,2.930548245540347096e+00
2.300000000000000000e+01,3.026535681832786651e+00
2.400000000000000000e+01,3.029153448374078295e+00
2.500000000000000000e+01,3.204688749195085506e+00
2.600000000000000000e+01,3.442996490084759387e+00
2.700000000000000000e+01,3.534726607301305279e+00
2.800000000000000000e+01,3.798382501490507934e+00
2.900000000000000000e+01,3.849129767333380414e+00
3.000000000000000000e+01,3.924127602982604657e+00
3.100000000000000000e+01,4.012732632128887644e+00
3.200000000000000000e+01,4.024555540425321709e+00
3.300000000000000000e+01,4.024555540425321709e+00
3.400000000000000000e+01,4.034956914265542594e+00
3.500000000000000000e+01,4.034956914265542594e+00
3.600000000000000000e+01,4.084243416377759672e+00
3.700000000000000000e+01,4.132019282404264970e+00
4.000000000000000000e+01,4.395586169139392041e+00
4.100000000000000000e+01,7.566674380096998220e+00


==> data-f2/f2_norm_svm_spambase.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,5.789410364504412598e-01
4.000000000000000000e+00,7.769217355801654179e-01
5.000000000000000000e+00,8.595132511075007642e-01
6.000000000000000000e+00,9.302652265839785883e-01
7.000000000000000000e+00,1.006783570589757204e+00
8.000000000000000000e+00,1.030468446210557332e+00
9.000000000000000000e+00,1.179120946245316048e+00
1.000000000000000000e+01,1.229671899956411352e+00
1.100000000000000000e+01,1.304634779963512514e+00
1.200000000000000000e+01,1.407028733545296006e+00
1.300000000000000000e+01,2.015522243853263618e+00
1.400000000000000000e+01,2.072884949989067138e+00
1.500000000000000000e+01,2.703346505871383698e+00
1.600000000000000000e+01,2.806428371178268932e+00
1.700000000000000000e+01,3.270954638608623455e+00
1.800000000000000000e+01,3.460247410762528730e+00
1.900000000000000000e+01,4.037452883784307112e+00
2.000000000000000000e+01,4.075939184723218922e+00
2.100000000000000000e+01,4.514423728094690169e+00
2.200000000000000000e+01,4.714446801545754795e+00
2.300000000000000000e+01,4.747072455377319145e+00
2.400000000000000000e+01,4.953547069843575734e+00
2.500000000000000000e+01,5.120906254598006413e+00
2.600000000000000000e+01,5.472204644967791687e+00
2.700000000000000000e+01,5.537457627745803634e+00
2.800000000000000000e+01,7.037268529001422301e+00
2.900000000000000000e+01,7.388060389558577690e+00
3.000000000000000000e+01,7.922326718977774185e+00
3.100000000000000000e+01,8.046029251050521580e+00
3.200000000000000000e+01,8.134612330776750611e+00
3.300000000000000000e+01,8.334538996905214603e+00
3.400000000000000000e+01,8.419721418671313629e+00
3.500000000000000000e+01,8.419755374871140674e+00
3.600000000000000000e+01,8.419786844654410629e+00
3.700000000000000000e+01,8.915292574468344000e+00
3.800000000000000000e+01,9.096084902109771164e+00
3.900000000000000000e+01,9.108805835714058219e+00
4.000000000000000000e+01,9.966212175493060599e+00
4.100000000000000000e+01,1.098823509017007716e+01


==> data-f2/f2_out_dt_congressional_voting.csv <==
3.500000000000000000e+01,1.075481558428359907e+00
3.600000000000000000e+01,1.075481558428359907e+00


==> data-f2/f2_out_dt_credit_approval.csv <==
1.700000000000000000e+01,1.133781700403543535e+00
1.800000000000000000e+01,1.133781700403543535e+00


==> data-f2/f2_out_dt_spambase.csv <==
4.000000000000000000e+01,1.866325606228264267e+00
4.100000000000000000e+01,1.866325606228264267e+00


==> data-f2/f2_out_if_congressional_voting.csv <==
2.200000000000000000e+01,5.998680269829231859e-02
2.300000000000000000e+01,5.998680269829231859e-02


==> data-f2/f2_out_if_credit_approval.csv <==
1.500000000000000000e+01,3.933714598461091061e-02
1.600000000000000000e+01,3.933714598461091061e-02


==> data-f2/f2_out_if_spambase.csv <==
2.100000000000000000e+01,4.093539375662913482e-02
2.200000000000000000e+01,4.093539375662913482e-02


==> data-f2/f2_out_lof_congressional_voting.csv <==
3.500000000000000000e+01,1.075481558428359985e+10
3.600000000000000000e+01,1.075481558428359985e+10


==> data-f2/f2_out_lof_credit_approval.csv <==
2.600000000000000000e+01,1.482469241348561839e-01
2.700000000000000000e+01,1.482469241348561839e-01


==> data-f2/f2_out_lof_spambase.csv <==
2.000000000000000000e+01,1.293262402192616456e-01
2.100000000000000000e+01,1.293262402192616456e-01


==> data-f2/f2_out_svm_congressional_voting.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00


==> data-f2/f2_out_svm_credit_approval.csv <==
3.800000000000000000e+01,4.234591959211794432e+00
3.900000000000000000e+01,4.234591959211794432e+00


==> data-f2/f2_out_svm_spambase.csv <==
2.000000000000000000e+00,6.084831509941714955e-01
3.000000000000000000e+00,6.084831509941714955e-01


==> data-f3/f3_dt_congressional_voting.csv <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.644311189455682110e+00
2.000000000000000000e+00 2.466466784183523053e+00
3.000000000000000000e+00 3.288622378911364219e+00
4.000000000000000000e+00 4.110777973639205385e+00
5.000000000000000000e+00 5.418155823783617819e+00
6.000000000000000000e+00 6.430321864091935957e+00
7.000000000000000000e+00 7.026604593554050204e+00
8.000000000000000000e+00 8.335291040058576684e+00
9.000000000000000000e+00 9.030883040570873987e+00


==> data-f3/f3_dt_credit_approval.csv <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.883687237728494779e+00
2.000000000000000000e+00 3.439913134419197327e+00
3.000000000000000000e+00 3.439913134419197327e+00
4.000000000000000000e+00 5.387853902650595828e+00
5.000000000000000000e+00 5.387853902650595828e+00
6.000000000000000000e+00 8.237645772696458479e+00
7.000000000000000000e+00 8.237645772696458479e+00
8.000000000000000000e+00 8.237645772696458479e+00
9.000000000000000000e+00 1.289487576273504388e+01


==> data-f3/f3_dt_spambase.csv <==
0.000000000000000000e+00 1.744377303001219737e+00
1.000000000000000000e+00 1.779475158929631595e+00
2.000000000000000000e+00 2.293177322504865501e+00
3.000000000000000000e+00 3.336257847021331990e+00
4.000000000000000000e+00 4.411074729315042298e+00
5.000000000000000000e+00 5.479522294031783147e+00
6.000000000000000000e+00 6.056217843342780682e+00
7.000000000000000000e+00 7.202153861398906010e+00
8.000000000000000000e+00 8.328876222374002936e+00
9.000000000000000000e+00 9.593471717030174872e+00


==> data-f3/f3_if_congressional_voting.csv <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 5.730272425329452357e-02
2.000000000000000000e+00 6.981966854215099216e-02
3.000000000000000000e+00 8.517726852674251115e-02
4.000000000000000000e+00 9.743969855446438233e-02
5.000000000000000000e+00 1.269712090986372943e-01
6.000000000000000000e+00 1.492617575223530446e-01
7.000000000000000000e+00 1.724271010347936950e-01
8.000000000000000000e+00 1.943203502001976113e-01
9.000000000000000000e+00 2.109293600456477180e-01


==> data-f3/f3_if_credit_approval.csv <==
0.000000000000000000e+00 3.792109558584538798e-02
1.000000000000000000e+00 6.452268451128756466e-02
2.000000000000000000e+00 7.829922604505756834e-02
3.000000000000000000e+00 7.829922604505756834e-02
4.000000000000000000e+00 7.719547480172100906e-02
5.000000000000000000e+00 7.719547480172100906e-02
6.000000000000000000e+00 9.372924282488709347e-02
7.000000000000000000e+00 9.372924282488709347e-02
8.000000000000000000e+00 9.372924282488709347e-02
9.000000000000000000e+00 1.125965274166909058e-01


==> data-f3/f3_if_spambase.csv <==
0.000000000000000000e+00 4.704298849885529821e-02
1.000000000000000000e+00 4.613466450817654829e-02
2.000000000000000000e+00 6.501702838274359131e-02
3.000000000000000000e+00 9.616350677904939026e-02
4.000000000000000000e+00 1.293700189098094255e-01
5.000000000000000000e+00 1.581184882862322616e-01
6.000000000000000000e+00 1.683824004165941912e-01
7.000000000000000000e+00 1.804455900723462292e-01
8.000000000000000000e+00 1.886751872606838853e-01
9.000000000000000000e+00 2.155732367928223092e-01


==> data-f3/f3_lof_congressional_voting.csv <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.644311189455681992e+10
2.000000000000000000e+00 2.466466784183523178e+10
3.000000000000000000e+00 3.288622378911363983e+10
4.000000000000000000e+00 4.110777973639205170e+10
5.000000000000000000e+00 1.106069166524616623e+10
6.000000000000000000e+00 1.321443736626474380e+10
7.000000000000000000e+00 1.446949634659428406e+10
8.000000000000000000e+00 1.717913022032202721e+10
9.000000000000000000e+00 1.860477350831864166e+10


==> data-f3/f3_lof_credit_approval.csv <==
0.000000000000000000e+00 1.217049314035325569e-01
1.000000000000000000e+00 4.104792922614859396e-01
2.000000000000000000e+00 1.289192824668534465e+00
3.000000000000000000e+00 1.289192824668534465e+00
4.000000000000000000e+00 2.234606822210831290e+00
5.000000000000000000e+00 2.234606822210831290e+00
6.000000000000000000e+00 3.622198315879764152e+00
7.000000000000000000e+00 3.622198315879764152e+00
8.000000000000000000e+00 3.622198315879764152e+00
9.000000000000000000e+00 6.174167011400781391e+00


==> data-f3/f3_lof_spambase.csv <==
0.000000000000000000e+00 3.242986723020067075e-01
1.000000000000000000e+00 3.508077994195066829e-01
2.000000000000000000e+00 6.183312239749756412e-01
3.000000000000000000e+00 6.386799349301275353e-01
4.000000000000000000e+00 7.099345795004947668e-01
5.000000000000000000e+00 9.663041956473852334e-01
6.000000000000000000e+00 8.837131907339184078e-01
7.000000000000000000e+00 1.243453376238422559e+00
8.000000000000000000e+00 1.499170214752099328e+00
9.000000000000000000e+00 1.573959230295218115e+00


==> data-f3/f3_svm_congressional_voting.csv <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 6.174873376210738840e-01
2.000000000000000000e+00 1.103012104537842042e+00
3.000000000000000000e+00 1.657100679778394703e+00
4.000000000000000000e+00 2.239947107007060456e+00
5.000000000000000000e+00 3.352666950360661868e+00
6.000000000000000000e+00 4.240553366392131984e+00
7.000000000000000000e+00 4.575392331621827680e+00
8.000000000000000000e+00 5.039815627178958479e+00
9.000000000000000000e+00 5.186813129926107102e+00


==> data-f3/f3_svm_credit_approval.csv <==
0.000000000000000000e+00 1.741587349245158123e+00
1.000000000000000000e+00 3.334052441865974714e+00
2.000000000000000000e+00 5.564840708733887809e+00
3.000000000000000000e+00 5.564840708733887809e+00
4.000000000000000000e+00 1.040169799747424406e+01
5.000000000000000000e+00 1.040169799747424406e+01
6.000000000000000000e+00 1.703962021602032451e+01
7.000000000000000000e+00 1.703962021602032451e+01
8.000000000000000000e+00 1.703962021602032451e+01
9.000000000000000000e+00 2.034384055358416532e+01


==> data-f3/f3_svm_spambase.csv <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 6.069022883368191401e-02
2.000000000000000000e+00 8.130329831806903940e-02
3.000000000000000000e+00 1.197380415600033388e+00
4.000000000000000000e+00 3.404452033535279476e+00
5.000000000000000000e+00 6.083846190669245146e+00
6.000000000000000000e+00 7.404543312000567035e+00
7.000000000000000000e+00 9.722825300653882508e+00
8.000000000000000000e+00 1.143228863998578859e+01
9.000000000000000000e+00 1.252818111893592068e+01


==> data/attack_strength.csv <==
distance_threshold,model_1,model_2,model_3,model_4
0.000000000000000000e+00,9.611538461538461320e+01,9.611538461538461320e+01,9.611538461538461320e+01,9.611152153168958989e+01
2.500000000000000000e-01,9.565384615384614619e+01,9.565384615384614619e+01,9.565384615384614619e+01,9.564762828208206713e+01
5.000000000000000000e-01,9.411538461538457057e+01,9.411538461538457057e+01,9.411538461538457057e+01,9.410841259580749352e+01
7.500000000000000000e-01,9.419230769230763656e+01,9.419230769230763656e+01,9.419230769230763656e+01,9.458789792840208577e+01
1.000000000000000000e+00,9.419230769230763656e+01,9.419230769230763656e+01,9.419230769230763656e+01,9.544385569612455811e+01
1.250000000000000000e+00,9.415384615384610356e+01,9.415384615384610356e+01,9.415384615384610356e+01,9.581875565610855006e+01
1.500000000000000000e+00,9.415384615384610356e+01,9.415384615384610356e+01,9.415384615384610356e+01,9.607441176470582889e+01
1.750000000000000000e+00,9.419230769230763656e+01,9.419230769230763656e+01,9.419230769230763656e+01,9.607441176470582889e+01
2.000000000000000000e+00,9.419230769230763656e+01,9.419230769230763656e+01,9.419230769230763656e+01,9.607441176470582889e+01
2.250000000000000000e+00,9.415384615384610356e+01,9.415384615384610356e+01,9.415384615384610356e+01,9.607441176470582889e+01
2.500000000000000000e+00,9.415384615384610356e+01,9.415384615384610356e+01,9.415384615384610356e+01,9.607441176470582889e+01
2.750000000000000000e+00,9.407692307692303757e+01,9.407692307692303757e+01,9.441478129713419776e+01,9.607441176470582889e+01
3.000000000000000000e+00,9.407692307692303757e+01,9.407692307692303757e+01,9.519079939668171164e+01,9.607441176470582889e+01
3.250000000000000000e+00,9.407692307692303757e+01,9.407692307692303757e+01,9.596907993966813422e+01,9.607441176470582889e+01
3.500000000000000000e+00,9.411538461538457057e+01,9.411538461538457057e+01,9.607843137254896249e+01,9.607441176470582889e+01
3.750000000000000000e+00,9.407692307692305178e+01,9.407692307692305178e+01,9.607843137254896249e+01,9.607441176470582889e+01
4.000000000000000000e+00,9.411538461538458478e+01,9.411538461538458478e+01,9.607843137254896249e+01,9.607441176470582889e+01
4.250000000000000000e+00,9.380769230769227818e+01,9.388310708898940504e+01,9.607843137254896249e+01,9.607441176470582889e+01
4.500000000000000000e+00,9.353846153846150457e+01,9.402941176470584139e+01,9.607843137254896249e+01,9.607441176470582889e+01
4.750000000000000000e+00,9.342307692307689138e+01,9.525791855203617331e+01,9.607843137254896249e+01,9.607441176470582889e+01
5.000000000000000000e+00,9.342307692307689138e+01,9.525791855203617331e+01,9.607843137254896249e+01,9.607441176470582889e+01
5.250000000000000000e+00,9.319230769230766498e+01,9.596907993966813422e+01,9.607843137254896249e+01,9.607441176470582889e+01
5.500000000000000000e+00,9.307692307692302336e+01,9.607843137254896249e+01,9.607843137254896249e+01,9.607441176470582889e+01
5.750000000000000000e+00,9.288461538461531575e+01,9.607843137254896249e+01,9.607843137254896249e+01,9.607441176470582889e+01
6.000000000000000000e+00,9.276923076923071676e+01,9.607843137254896249e+01,9.607843137254896249e+01,9.607441176470582889e+01
6.250000000000000000e+00,9.211538461538459899e+01,9.607843137254896249e+01,9.607843137254896249e+01,9.607441176470582889e+01
6.500000000000000000e+00,9.165384615384613198e+01,9.607843137254896249e+01,9.607843137254896249e+01,9.607441176470582889e+01
6.750000000000000000e+00,9.123076923076921219e+01,9.607843137254896249e+01,9.607843137254896249e+01,9.607441176470582889e+01
7.000000000000000000e+00,9.123076923076921219e+01,9.607843137254896249e+01,9.607843137254896249e+01,9.607441176470582889e+01
7.250000000000000000e+00,9.088461538461535838e+01,9.607843137254896249e+01,9.607843137254896249e+01,9.607441176470582889e+01
7.500000000000000000e+00,9.046153846153845279e+01,9.607843137254896249e+01,9.607843137254896249e+01,9.607441176470582889e+01
7.750000000000000000e+00,9.003846153846151878e+01,9.607843137254896249e+01,9.607843137254896249e+01,9.607441176470582889e+01
8.000000000000000000e+00,8.965384615384611777e+01,9.607843137254896249e+01,9.607843137254896249e+01,9.607441176470582889e+01
8.250000000000000000e+00,8.926923076923074518e+01,9.607843137254896249e+01,9.607843137254896249e+01,9.607441176470582889e+01
8.500000000000000000e+00,8.892307692307690559e+01,9.607843137254896249e+01,9.607843137254896249e+01,9.607441176470582889e+01
8.750000000000000000e+00,8.857692307692305178e+01,9.607843137254896249e+01,9.607843137254896249e+01,9.607441176470582889e+01
9.000000000000000000e+00,8.857692307692305178e+01,9.607843137254896249e+01,9.607843137254896249e+01,9.607441176470582889e+01
9.250000000000000000e+00,8.830769230769230660e+01,9.607843137254896249e+01,9.607843137254896249e+01,9.607441176470582889e+01
9.500000000000000000e+00,8.800000000000001421e+01,9.607843137254896249e+01,9.607843137254896249e+01,9.607441176470582889e+01
9.750000000000000000e+00,8.792307692307691980e+01,9.607843137254896249e+01,9.607843137254896249e+01,9.607441176470582889e+01
1.000000000000000000e+01,8.769230769230769340e+01,9.607843137254896249e+01,9.607843137254896249e+01,9.607441176470582889e+01

